Impact of intrinsic polarisation of Sgr A* historical flares on (polarisation) properties of their X-ray echoes

Reflection of X-ray emission on molecular clouds in the inner $\sim$ 100 pc of our Galaxy reveals that, despite being extremely quiet at the moment, our supermassive black hole Sgr A* should have experienced bright flares of X-ray emission in the recent past. Thanks to the improving characterisation of the reflection signal, we are able to infer parameters of the most recent flare(s) (age, duration and luminosity) and relative line-of-sight disposition of the brightest individual molecular complexes. We show that combining these data with measurements of polarisation in the reflected X-ray continuum will not only justify Sgr A* as the primary source but also allow deriving intrinsic polarisation properties of the flare emission. This will help to identify radiation mechanisms and underlying astrophysical phenomena behind them. For the currently brightest reflecting molecular complex, Sgr A, the required level of sensitivity might be already accessible with upcoming X-ray polarimeters.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
